A transient ultraluminous X-ray source in NGC 55

Ultraluminous X-ray sources (ULXs) are a class of accreting compact objects with X-ray luminosities above 10$^{39}$ erg s$^{-1}$. The average number of ULXs per galaxy is still not well constrained, especially given the uncertainty on the fraction of ULX transients. Here, we report the identification of a new transient ULX in the galaxy NGC 55 (which we label as ULX-2), thanks to recent XMM-Newton and the Neil Gehrels Swift Observatory observations. This object was previously classified as a transient X-ray source with a luminosity around a few 10$^{38}$ erg s$^{-1}$ in a 2010 XMM-Newton observation. Thanks to new and deeper observations ($\sim$ 130 ks each), we show that the source reaches a luminosity peak $>1.6 \times 10^{39}$ erg s$^{-1}$. The X-ray spectrum of ULX-2 is much softer than in previous observations and fits in the class of soft ULXs. It can be well described using a model with two thermal components, as often found in ULXs. The time scales of the X-ray variability are of the order of a month and are likely driven by small changes in the accretion rate or due to super-orbital modulations, attributed to precession of the accretion disc, which is similar to other ULXs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
